Distributed Data Storage Systems with Opportunistic Repair

The reliability of erasure-coded distributed storage systems, as measured by the mean time to data loss (MTTDL), depends on the repair bandwidth of the code. Repair-efficient codes provide reliability values several orders of magnitude better than conventional erasure codes. Current state of the art codes fix the number of helper nodes (nodes participating in repair) a priori. In practice, however, it is desirable to allow the number of helper nodes to be adaptively determined by the network traffic conditions. In this work, we propose an opportunistic repair framework to address this issue. It is shown that there exists a threshold on the storage overhead, below which such an opportunistic approach does not lose any efficiency from the optimal storage-repair-bandwidth tradeoff; i.e. it is possible to construct a code simultaneously optimal for different numbers of helper nodes. We further examine the benefits of such opportunistic codes, and derive the MTTDL improvement for two repair models: one with limited total repair bandwidth and the other with limited individual-node repair bandwidth. In both settings, we show orders of magnitude improvement in MTTDL. Finally, the proposed framework is examined in a network setting where a significant improvement in MTTDL is observed.

==> check_mbr_matlabcode.txt <==
for i=1:10
    for j=1:7
        ps(i,j)=i^(j-1);
    end
end
N=11;
ps=mod(ps,N);
for u1=1:10
    for u2=1:10
        for u3=1:10
            for u4=1:10
                if (u2~=u1)&(u3~=u1)&(u3~=u2)&(u4~=u1)&(u4~=u2)&(u4~=u3)
                    if(gfrank(ps([u1 u2 u3 u4],1:4),N)~=4)
                        a1
                    end
                end
            end
        end
    end
end

for u1=1:5 % u1 is failed cluster
    for u2=1:5
        if(u2~=u1)
            for u3=1:5
                if(u3~=u1)&(u3~=u2)
                    for u4=1:5
                        if(u4~=u1)&(u4~=u2)&(u4~=u3)
                            a1=[ps(2*u1-1,:);ps(2*u2-1,:);ps(2*u2,:);ps(2*u3-1,:);ps(2*u3,:);ps(2*u4-1,:);ps(2*u4,:)];
                            a2=[ps(2*u1,:);ps(2*u2-1,:);ps(2*u2,:);ps(2*u3-1,:);ps(2*u3,:);ps(2*u4-1,:);ps(2*u4,:)];
                            a3=[mod(ps(2*u1-1,:)+ps(2*u1,:),N);ps(2*u2-1,:);ps(2*u2,:);ps(2*u3-1,:);ps(2*u3,:);ps(2*u4-1,:);ps(2*u4,:)];
                            if(gfrank(a1,N)+gfrank(a2,N)+gfrank(a3,N)~=21)
                                a1
                            end
                        end
                    end
                end
            end
        end
    end
end
